2 x 2 hyperbolic systems of conservation laws in classes of functions of bounded p-variation

In this paper, we consider $2 \times 2$ hyperbolic systems of conservation laws in one space dimension with characteristic fields satisfying a condition that encompasses genuine nonlinearity and linear degeneracy as well as intermediate cases, namely, with standard notations, $r_i\cdot \nabla \lambda_i \geq 0$. We prove the existence of entropy solutions in the fractional $BV$ spaces ${W}_p(\mathbb{R})$ of functions of bounded $p$-variation, $p \in [1,\frac{3}{2}]$, for small initial data.

==> Tikzit1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-14, 4) {A};
		\node [style=none] (1) at (-0.5, 3.75) {};
		\node [style=none] (2) at (-0.5, 3.75) {B};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

